Fips: an OpenGL based FITS viewer

FITS (Flexible Image Transport System) is a common format for astronomical data storage. It was first standardised in the early 1980s. Even though astronomical data is now processed mostly using software, visual data inspection by a human is still important during equipment or software commissioning and while observing. We present Fips, a cross-platform FITS file viewer open source software. To the best of our knowledge, it is for the first time that the image rendering algorithms are implemented mostly on GPU (graphics processing unit). We show that it is possible to implement a fully-capable FITS viewer using OpenGL interface. We also emphasise the advantages of using GPUs for efficient image handling.

==> answer1.txt <==
1.


Dear Reviewer, 

Thank you very much for your careful reading of our paper and useful comments. Please find below our answers to your questions.

Sincerely yours, 

The authors


Q: Probably the biggest issue I have is a lack of motivation for why this is important. They mention that they can do faster rendering (and the paper implies they have included image rotation in the benchmark, something that most people only do once rather than interactively). Even for a 4Kx4K image they measure worst case rendering rates not using GPU hardware (if I understand the text correctly) of 15 ms; that’s better than a 60Hz frame rate; faster than almost anyone is capable of dealing with visually. So why are the GPUs needed for image rendering? 

A: Thank you. We reworked the Introduction (lines 27-47 with new footnote) to explain the importance in an explicit and clear way.
The major motivation is the good software engineering practises encouraging us to propose simpler and faster solutions:

1) Computers are not infinitely fast in the real world, so even there are existing solutions that work fast enough from user point of view; an extra execution time can always be saved for other running applications. In such paradigm it is quite attractive to save almost all CPU execution time by putting the task for the GPU: modern web browsers utilize the GPUs to render the pages and even console terminal emulators (see for instance "alacritty" or "iTerm2") utilize the GPUs to render the text from the shell. So in this row, the end-to-end FITS image rendering on GPU  looks like mainstream approach, rather than being inherently wrong idea. Therefore we think that the research is worth to publish at least for people who might come to the similar idea or would face the similar technical obstacles in order to save their time.

2) Except the execution time itself there are other recognised goodness metrics like code simplicity and extensibility. Sometimes it happens that a software framework gives possibility to implement some unusual features mostly for free, while it would take impractically much manpower to implement them from scratch. For instance, graphical interfaces, such as OpenGL, make implementation of image rotation straightforward, while it would take a large amount of rendering engine source code to implement this low priority feature. On the other hand, major features also can be implemented in a simpler and shorter way. We think that it is interesting and important to demonstrate that utilizing appropriate tools may allow implementing the features in only a few lines of the shader code.

Thanks to your question, Section 5 also became much more clear and informative.
We rewrote the first half of the section (lines 227-234 and 245-273) including Figs. 3 and 4 with remeasured data:

1) We hope that now we managed to make it clear that "only do once" still assumes "interactively" in modern user interfaces. Indeed, it is quite unlikely that a user knows exact desired numerical value for zoom factor, pan direction, or rotation angle. Instead, the user does each transformation continuously with small increments and stops when he is okay with what he sees now. This is how, for instance, mouse wheel web page scrolling works. The user is scrolling until he sees desired part of the page. It is always a system with a visual loopback. And this is how the geometric transformations are supposed to work in Fips. That is why low latency per rendering frame is generally required to provide smooth experience.

2) Now, we mentioned with the numbers that not only rotation was benchmarked but also other transformations (as panning, lines 258-261). We hope that now it is clearer that we draw the figures only for rotation because
  a) it has been found to be the slowest operation
  b) not to bloat the paper with a bulk of similar figures.

3) We also explicitly noted that (lines 262-271):
  a) LLVM testing results are valid only while the CPU is unloaded (which is not always the case in real world);
  b) CPU-based LLVM pipe renderer pipeline is built from the same OpenGL code and highly optimised, it could be difficult to reach the same performance and source code clarity with hand-written CPU renderer engine;
  c) it follows from a) and b) that the LLVM rendering time may be considered only as lower bound for CPU based rendering;
  d) when a rendering time is close to a monitor refresh rate, then vertical sync issues would appear. It is generally not true for everyone, but we see such issues with our setup.

4) We also think that the new box-and-whiskers plots are now much more informative than just points, so Figs. 3 and 4 were replotted.


Q: The authors go on to describing more applications, most of which have no justification given
(e.g., the ability to do calibration pipelines within a GPU, something that likely is not easy or practical based on my experience).

A: Thank you for helping us to improve the Discussion section. There are four applications mentioned in the section: 1) 3D data representation in form of video movie (line 291); 2) semi-transparent colour layers for transient searching (lines 295-300); 3) processing pipelines (lines 313-318) 4) possible applications for web interfaces (lines 319-329). Since Discussion section doesn't present any new results on its own, but only discusses the previous sections, we provide justification by referencing other people putting forward similar ideas. The following modifications are added into the section:

1) We added a note that representing 3D FITS data in form of movies or video is a common practice among other FITS viewers. We think that it is appropriate to mention that this already existing in other software feature can be easily implemented using the technique proposed in the paper.

2) We added two references to the amateur astronomer tutorials for finding asteroids in SDSS database. The authors of referenced articles note that for every sky patch there are a number of frames taken in different photometric passbands at subsequent different time moments. Then the authors suggest to draw all the frames at the same screen but using different colour for every frame (red, green, blue, etc), so as the stars be white and the moving targets (asteroids) be represented as sets of multicolour spots. This is quite close to the application we proposed in this paragraph. We think that it is appropriate to mention that this technique can be also easily implemented using the technique proposed in our paper.

3) We added the reference to Warner et al. (2013). The cited authors have already proposed the idea for calibration pipelines on GPU. Not to find this work earlier is our fault. Thank you for mentioning this. As far as parts of our work (i.e. colour deinterleaving during loading the data to GPU) can be reused for such already proposed applications, we think that it is also needed to mention this application.

4) We added the reference to Zapart et al. (2018) who proposes a full-featured client-server application using WebGL in client side. Also we had provided the references to Mandel et al. and Roby et al. who present already existing web user interfaces or a FITS viewer in web (as in case JS9). Some parts of our work (i.e. colour deinterleaving) also could be interesting for such applications.


Q: But it really needs to be rewritten clearing up many confusing uses of language that are not simply cleaned up by an editor (they need help of someone more facile with English).

A: Thank you to mention it, we corrected a lot of grammar issues.

Q: "Although visual human inspection of raw or processed astronomical image data is still an important part in algorithm and software troubleshooting procedures, as well as in hardware alignment and commissioning, it would be helpful to have still another FITS image viewer software.”

We replaced "Although" with "As long as" (line 16)

Q: "After that, colour maps are applied since the usual FITS colour space has a greater depth than computer monitors.”

Replaced with: "After that, colour maps are applied in order to narrow down the FITS range of values to the 8 bit colour depth." (line 25)





2.


Dear Reviewer, 

We are highly appreciate you help with language issues. Thank you very much for your careful reading of our paper and useful comments. Please find below our answers to your questions.

Sincerely yours, 

The authors


Q: I am not sure about the authors' claim that this is the first working
implementation of FITS rendering on the GPU.  There are certainly
several other software packages that use GPUs to accelerate the
rendering of FITS data. However, if referring to a complete end-to-end
rendering of the raw data it may well be so that theirs is the first
such end-to-end implementation.

A: You are right that GPU rendering was used before in numeric FITS viewers, and that we meant end-to-end rendering when concerning our Fips application. We highlighted that Fips implements the end-to-end GPU FITS image rendering in the Introduction (lines 44-47).


Q: My main concerns are for the English grammar as well as a couple of
common pitfalls for papers of this sort.

A: We account almost all your corrections as is, the exceptions are:

73 "Bulks of ..." -> "Groups of ..."  — "Arrays of ..." (line 79)
75 "their coordinates" -> "coordinates" — "vertex coordinates" (line 81)
197 "It is pretended to have four-channel 16-bit pixels" -> "It looks like it has four 16-bit pixel channels" — "Since there is no option to specify its real 64-bit format in OpenGL, the pixel is considered to have four subsequent 16-bit channels." (paragraph between unordered list and Eq. (2))
326 "running hardware" -> "software" ? — "it increases processing speed using hardware specially designed" (line 338)

